ON-TRAC Consortium for End-to-End and Simultaneous Speech Translation Challenge Tasks at IWSLT 2020

This paper describes the ON-TRAC Consortium translation systems developed for two challenge tracks featured in the Evaluation Campaign of IWSLT 2020, offline speech translation and simultaneous speech translation. ON-TRAC Consortium is composed of researchers from three French academic laboratories: LIA (Avignon Universit\'e), LIG (Universit\'e Grenoble Alpes), and LIUM (Le Mans Universit\'e). Attention-based encoder-decoder models, trained end-to-end, were used for our submissions to the offline speech translation track. Our contributions focused on data augmentation and ensembling of multiple models. In the simultaneous speech translation track, we build on Transformer-based wait-k models for the text-to-text subtask. For speech-to-text simultaneous translation, we attach a wait-k MT system to a hybrid ASR system. We propose an algorithm to control the latency of the ASR+MT cascade and achieve a good latency-quality trade-off on both subtasks.

==> results/tst_common_s2t_ensemble.dat <==
# Results with the evaluation server:
# Ensemble: WaitInf+5+7+9
label alpha1 beta1 alpha2 beta2 rule1 rule2.t rule2.c rule3.t rule3.c rule4.t rule5.t BLEU AL
27 1.5 0 1 5 0.5 0.2 3 0.4 9 0.6 0.8 8.564 888
42 1.5 0 1 5  0.4 0.2 8 0.4 12 0.8 1.5 12.61 999
35 1.5 0 1 5 0.5 0.3 4 0.4 10 0.5 2 15.242 1301
17 1.5 0 1 5 0.5 0.3 2 0.6 8 0.5 3 17.639 1769
11 1.5 0 1 5 0.5 0.3 2 0.8  8.5 2 5 19.795 2493
51 1.5 0 1 5 0.5 0.3 2 0.8 8 2 7 22.798 3709

# offline
# BLEU: 23.547 DAL: 5806.840918737921  AL: 5806.840917930766  AP: 1.0




==> results/tst_common_s2t_multi.dat <==
# Results with the evaluation server:
# multi-path
label alpha1 beta1 alpha2 beta2 rule1 rule2.t rule2.c rule3.t rule3.c rule4.t rule5.t BLEU AL
27 1.5 0 1 1 0.5 0.2 3 0.4 9 0.6 0.8 7.683 878
42 1.5 0 1 5 0.4 0.2 8 0.4 12 0.8 1.5 12.429 1155
35 1.5 0 1 5 0.5 0.3 4 0.4 10 0.5 2 14.208 1397
17 1.5 0 1 5 0.5 0.3 2 0.6 8 0.5 3 16.85 1843
11 1.5 0 1 5 0.5 0.3 2 0.8  8.5 2 5 19.338 2680
51 1 0 0 150 0.5 0.3 2 0.8 8 2 7 22.144 3719

# offline:
# BLEU: 23.809 DAL: 5806.840892552866 AL: 5806.840917930766, AP: 1.0


==> results/tst_common_s2t_wait5.dat <==
# Results with the evaluation server:
# wait5
label alpha1 beta1 alpha2 beta2 rule1 rule2.t rule2.c rule3.t rule3.c rule4.t rule5.t BLEU AL
27 1.5 0 1 1 0.5 0.2 3 0.4 9 0.6 0.8 7.726 883
42 1.5 0 1 5 0.4 0.2 8 0.4 12 0.8 1.5 12.166 1098
35 1.5 0 1 5 0.5 0.3 4 0.4 10 0.5 2 7.726 883
17 1.5 0 1 5 0.5 0.3 2 0.6 8 0.5 3 16.794 1881
11 1.5 0 1 5 0.5 0.3 2 0.8  8.5 2 5 18.437 2560
51 1 0 0 150 0.5 0.3 2 0.8 8 2 7 20.371 3711



==> results/tst_common_s2t_wait7.dat <==
# Results with the evaluation server:
# wait7
label alpha1 beta1 alpha2 beta2 rule1 rule2.t rule2.c rule3.t rule3.c rule4.t rule5.t BLEU AL
27 1.5 0 1 1 0.5 0.2 3 0.4 9 0.6 0.8 7.643 901
42 1.5 0 1 5 0.4 0.2 8 0.4 12 0.8 1.5 12.28 1109
35 1.5 0 1 5 0.5 0.3 4 0.4 10 0.5 2 14.602 1429
17 1.5 0 1 5 0.5 0.3 2 0.6 8 0.5 3 16.742 1863
11 1.5 0 1 5 0.5 0.3 2 0.8  8.5 2 5 19.086 2569
51 1 0 0 150 0.5 0.3 2 0.8 8 2 7 21.345 3729


==> results/tst_common_s2t_wait9.dat <==
# Results with the evaluation server:
# wait9
label alpha1 beta1 alpha2 beta2 rule1 rule2.t rule2.c rule3.t rule3.c rule4.t rule5.t BLEU AL
27 1.5 0 1 1 0.5 0.2 3 0.4 9 0.6 0.8 8.055 909
42 1.5 0 1 5 0.4 0.2 8 0.4 12 0.8 1.5 12.697 1112
35 1.5 0 1 5 0.5 0.3 4 0.4 10 0.5 2 14.832 1435
17 1.5 0 1 5 0.5 0.3 2 0.6 8 0.5 3 17.269 1881
11 1.5 0 1 5 0.5 0.3 2 0.8  8.5 2 5 19.336 2584
51 1 0 0 150 0.5 0.3 2 0.8 8 2 7 21.826 3734



==> results/tst_common_s2t_wue.dat <==
# Results with the evaluation server:
# WUE
label alpha1 beta1 alpha2 beta2 rule1 rule2.t rule2.c rule3.t rule3.c rule4.t rule5.t BLEU AL
7 1.5 0 1 1 0.5 0.2 3 0.4 9 0.6 0.8 6.143 807
42 1.5 0 1 5 0.4 0.2 8 0.4 12 0.8 1.5 11.052 1208
35 1.5 0 1 5 0.5 0.3 4 0.4 10 0.5 2 13.792 1489
17 1.5 0 1 5 0.5 0.3 2 0.6 8 0.5 3 15.485 1856
11 1.5 0 1 5 0.5 0.3 2 0.8  8.5 2 5 17.898 2536
51 1 0 0 150 0.5 0.3 2 0.8 8 2 7 21.591 3616



==> results/tst_common_t2t_ensemble.dat <==
# Server results
# Ensemble
Model         k  BLEU    AL   DAL   AP
WaitInf+9+7+5 2 22.717 1.631 2.998 0.602
WaitInf+9+7+5 3 26.262 2.695 3.788 0.661
WaitInf+9+7+5 5 29.988 4.367 5.291 0.741
WaitInf+9+7+5 7 31.372 5.864 6.799 0.802
WaitInf+9+7+5 11 32.298 8.535 9.422 0.881
# Offline:
#WaitInf+9+7+5 300 28.214 18.551 18.551 1



==> results/tst_common_t2t_multi.dat <==
# multi-path
Model    k  BLEU    AL   DAL   AP
SampleK 2 20.979 1.616 2.978 0.603
SampleK 3 24.785 2.714 3.790 0.662
SampleK 4 27.179 3.579 4.535 0.704
SampleK 5 28.654 4.384 5.292 0.742
SampleK 6 29.889 5.100 6.042 0.773
SampleK 7 30.164 5.854 6.793 0.802
SampleK 9 30.803 7.245 8.164 0.847
SampleK 11 30.914 8.530 9.424 0.881
# Offline:
#SampleK 300 30.88 18.551 18.551 1.0


==> results/tst_common_t2t_wait5.dat <==
Model    k  BLEU    AL   DAL   AP
Wait5 2 20.768 1.616 2.982 0.601
Wait5 3 24.857 2.694 3.763 0.660
Wait5 4 26.966 3.546 4.505 0.702
Wait5 5 28.281 4.328 5.275 0.740
Wait5 6 29.328 5.109 6.037 0.773
Wait5 7 29.666 5.824 6.774 0.800
Wait5 9 29.896 7.186 8.148 0.845
Wait5 11 29.319 8.432 9.391 0.878


==> results/tst_common_t2t_wait7.dat <==
Model    k  BLEU    AL   DAL   AP
Wait7 2 21.354 1.645 3.001 0.603
Wait7 3 24.730 2.730 3.784 0.663
Wait7 4 27.266 3.628 4.535 0.705
Wait7 5 28.681 4.350 5.283 0.741
Wait7 6 29.909 5.130 6.052 0.774
Wait7 7 30.635 5.855 6.785 0.801
Wait7 9 30.721 7.230 8.160 0.846
Wait7 11 30.7 8.519 9.419 0.880


==> results/tst_common_t2t_wait9.dat <==
Model    k  BLEU    AL   DAL   AP
Wait7 2  21.649 1.707 3.039 0.606
Wait7 3  24.745 2.792 3.806 0.664
Wait7 4  26.943 3.659 4.546 0.706
Wait7 5  28.549 4.404 5.305 0.743
Wait7 6  29.742 5.156 6.057 0.775
Wait7 7  30.405 5.880 6.794 0.803
Wait7 9  31.217 7.254 8.166 0.847
wait7 11 31.240 8.545 9.421 0.881



==> results/tst_common_t2t_wue.dat <==
# Wait-until-end
Model    k  BLEU    AL   DAL   AP
WUE 2  19.571 1.045 2.804 0.585
WUE 3  22.360 2.081 3.648 0.640
WUE 4  24.696 2.996 4.437 0.686
WUE 5  26.501 3.912 5.219 0.728
WUE 6  27.607 4.176 5.998 0.763
WUE 7  28.538 5.552 6.756 0.794
WUE 9  29.814 7.073 8.151 0.843
WUE 11 30.098 8.412 9.416 0.878


